Quantum Chemistry in the Age of Quantum Computing

Practical challenges in simulating quantum systems on classical computers have been widely recognized in the quantum physics and quantum chemistry communities over the past century. Although many approximation methods have been introduced, the complexity of quantum mechanics remains hard to appease. The advent of quantum computation brings new pathways to navigate this challenging complexity landscape. By manipulating quantum states of matter and taking advantage of their unique features such as superposition and entanglement, quantum computers promise to efficiently deliver accurate results for many important problems in quantum chemistry such as the electronic structure of molecules. In the past two decades significant advances have been made in developing algorithms and physical hardware for quantum computing, heralding a revolution in simulation of quantum systems. This article is an overview of the algorithms and results that are relevant for quantum chemistry. The intended audience is both quantum chemists who seek to learn more about quantum computing, and quantum computing researchers who would like to explore applications in quantum chemistry.

==> figures/QFT_circuit/config.yml <==
---
version: 2
multicolumn: false
web-width: 800
align: center
float: h!
grid:
  rows: 1
  columns: 1
  grid_elements:
  - path: figures/QFT_circuit/QFT.png
    type: static
    from:
    - 1
    - 1
    to:
    - 1
    - 1
    folder_url: "/users/163002/articles/184048/master/folder/figures/QFT_circuit"
    url: "/users/163002/articles/184048/master/file/figures/QFT_circuit/QFT.png"


==> figures/QPE_circuit/config.yml <==
---
version: 2
multicolumn: false
web-width: 500px
align: center
float: h!
grid:
  rows: 1
  columns: 1
  grid_elements:
  - path: figures/QPE_circuit/QPE.png
    type: static
    from:
    - 1
    - 1
    to:
    - 1
    - 1
    folder_url: "/users/163002/articles/184048/master/folder/figures/QPE_circuit"
    url: "/users/163002/articles/184048/master/file/figures/QPE_circuit/QPE.png"

